The DoF of the 3-user ($p,p+1$) MIMO Interference Channel

The \emph{degrees of freedom} (DoF) of the 3-user multiple-input multiple-output (MIMO) interference channel (IC) with full channel state information (CSI) and constant channel coefficients are characterized when linear filters are employed and $(p,p+1)$ antennas are deployed at the transmitters and receivers, respectively. The point of departure of this paper is the work of Wang et al, which conjectured but not proved the DoF for the configuration tackled in this work. In this work we prove the optimal DoF by means of a transmission scheme based on asymmetric complex signaling (ACS) together with symbol extensions in time and interference alignment (IA) concepts. The paper deals with the $p=2,3$ cases, providing the transmit and receive filters and the tools needed for proving the achievability of the DoF for other values of $p$.

==> simResults.txt <==
SNR	p2	p3	p5	p6	p8	p9	np2	np3	np5	np6	np8	np9
0	0.79592	0.922	1.0726	1.143	1.2073	1.2244	0.74964	0.85148	1.0174	1.1037	1.1598	1.1826
1	0.94669	1.0996	1.2871	1.3735	1.4549	1.4781	0.89497	1.0187	1.225	1.3293	1.4008	1.4306
2	1.1205	1.3055	1.5381	1.6439	1.7466	1.7779	1.0632	1.2138	1.4688	1.5948	1.6851	1.7238
3	1.3193	1.5428	1.8303	1.9595	2.0883	2.1304	1.2565	1.44	1.7534	1.9054	2.0183	2.0682
4	1.5452	1.8146	2.1683	2.3257	2.4863	2.5427	1.4773	1.7009	2.0831	2.266	2.4063	2.4702
5	1.8002	2.1242	2.5566	2.748	2.9472	3.0223	1.7278	1.9997	2.4622	2.6819	2.8555	2.9371
6	2.0861	2.4748	2.9999	3.2322	3.4783	3.5775	2.0105	2.34	2.8952	3.1583	3.3727	3.4767
7	2.4047	2.8693	3.5029	3.7841	4.087	4.2167	2.327	2.7246	3.3863	3.7001	3.9647	4.0974
8	2.7576	3.31	4.0698	4.4094	4.7812	4.9485	2.6787	3.156	3.9396	4.312	4.6392	4.8077
9	3.1461	3.7992	4.7051	5.1137	5.5685	5.7817	3.0669	3.6366	4.5588	4.9994	5.4041	5.616
10	3.571	4.3386	5.4127	5.9023	6.4565	6.7249	3.4934	4.168	5.248	5.7674	6.2667	6.5304
11	4.0331	4.9299	6.1967	6.78	7.452	7.7862	3.9589	4.752	6.0112	6.621	7.2333	7.5582
12	4.5327	5.5742	7.0601	7.7512	8.5612	8.9731	4.4639	5.3889	6.8513	7.5646	8.3087	8.7059
13	5.0699	6.272	8.0055	8.8195	9.7899	10.292	5.0081	6.0783	7.7707	8.6025	9.4979	9.9785
14	5.6445	7.0236	9.0349	9.9877	11.143	11.75	5.5903	6.8186	8.7711	9.7376	10.805	11.382
15	6.2564	7.8284	10.15	11.258	12.624	13.351	6.2093	7.608	9.8537	10.971	12.233	12.92
16	6.9042	8.6856	11.35	12.631	14.237	15.099	6.8633	8.4438	11.019	12.301	13.785	14.597
17	7.5867	9.5934	12.637	14.107	15.983	16.997	7.5499	9.3229	12.264	13.726	15.464	16.416
18	8.3023	10.551	14.008	15.685	17.864	19.045	8.2665	10.242	13.587	15.242	17.268	18.377
19	9.0496	11.556	15.462	17.363	19.878	21.242	9.011	11.199	14.982	16.845	19.197	20.479
20	9.8272	12.606	16.997	19.138	22.023	23.589	9.7803	12.19	16.444	18.53	21.243	22.718
21	10.633	13.698	18.609	21.006	24.297	26.081	10.572	13.211	17.966	20.29	23.402	25.087
22	11.466	14.832	20.294	22.965	26.696	28.716	11.382	14.262	19.543	22.116	25.665	27.575
23	12.324	16.006	22.05	25.009	29.215	31.489	12.21	15.339	21.168	24.002	28.021	30.173
24	13.206	17.217	23.873	27.136	31.85	34.395	13.052	16.441	22.835	25.94	30.461	32.866
25	14.109	18.464	25.758	29.339	34.593	37.427	13.907	17.563	24.538	27.922	32.972	35.644
26	15.033	19.745	27.702	31.615	37.44	40.579	14.774	18.702	26.272	29.942	35.545	38.494
27	15.975	21.057	29.702	33.959	40.386	43.844	15.65	19.857	28.032	31.994	38.169	41.405
28	16.935	22.399	31.753	36.367	43.423	47.215	16.535	21.025	29.813	34.074	40.837	44.367
29	17.91	23.768	33.854	38.834	46.546	50.685	17.427	22.204	31.611	36.176	43.541	47.371
30	18.901	25.161	36	41.357	49.75	54.248	18.325	23.392	33.424	38.296	46.273	50.41
31	19.906	26.578	38.189	43.931	53.029	57.898	19.227	24.588	35.249	40.432	49.03	53.476
32	20.925	28.015	40.417	46.554	56.378	61.628	20.134	25.789	37.083	42.58	51.806	56.565
33	21.955	29.473	42.682	49.221	59.792	65.433	21.045	26.997	38.925	44.738	54.597	59.673
34	22.997	30.949	44.98	51.929	63.267	69.308	21.958	28.208	40.773	46.904	57.401	62.796
35	24.049	32.441	47.31	54.676	66.799	73.248	22.874	29.424	42.626	49.077	60.214	65.931
36	25.11	33.949	49.668	57.458	70.383	77.247	23.793	30.643	44.483	51.254	63.036	69.076
37	26.18	35.472	52.054	60.274	74.015	81.302	24.713	31.864	46.343	53.436	65.864	72.228
38	27.258	37.009	54.466	63.121	77.692	85.409	25.635	33.087	48.206	55.621	68.697	75.386
39	28.345	38.558	56.901	65.996	81.411	89.564	26.559	34.312	50.071	57.808	71.534	78.549
40	29.439	40.119	59.358	68.898	85.168	93.764	27.483	35.539	51.937	59.998	74.374	81.716
41	30.539	41.69	61.834	71.824	88.961	98.004	28.409	36.767	53.804	62.189	77.217	84.886
42	31.645	43.271	64.33	74.772	92.787	102.28	29.336	37.995	55.673	64.381	80.062	88.059
43	32.757	44.861	66.843	77.742	96.643	106.6	30.263	39.225	57.542	66.575	82.909	91.233
44	33.875	46.459	69.373	80.731	100.53	110.94	31.191	40.456	59.412	68.769	85.757	94.409
45	34.999	48.065	71.918	83.738	104.44	115.32	32.119	41.687	61.282	70.964	88.606	97.586
46	36.129	49.679	74.477	86.761	108.38	119.72	33.048	42.919	63.153	73.16	91.456	100.76
47	37.263	51.3	77.049	89.8	112.33	124.15	33.977	44.151	65.024	75.356	94.306	103.94
48	38.403	52.928	79.633	92.853	116.31	128.6	34.906	45.383	66.895	77.552	97.157	107.12
49	39.547	54.563	82.228	95.919	120.31	133.08	35.835	46.616	68.767	79.749	100.01	110.3
50	40.695	56.203	84.834	98.997	124.33	137.57	36.765	47.849	70.639	81.946	102.86	113.48
51	41.846	57.848	87.448	102.09	128.36	142.09	37.694	49.082	72.511	84.142	105.71	116.66
52	43.001	59.498	90.072	105.19	132.41	146.62	38.624	50.315	74.383	86.34	108.56	119.85
53	44.159	61.153	92.703	108.29	136.47	151.17	39.554	51.549	76.255	88.537	111.42	123.03
54	45.32	62.813	95.342	111.41	140.55	155.73	40.484	52.782	78.127	90.734	114.27	126.21
55	46.484	64.476	97.987	114.54	144.64	160.3	41.414	54.016	79.999	92.931	117.12	129.39
56	47.651	66.143	100.64	117.67	148.74	164.89	42.344	55.25	81.871	95.129	119.97	132.57
57	48.82	67.814	103.3	120.81	152.84	169.49	43.274	56.483	83.743	97.326	122.83	135.75
58	49.992	69.488	105.96	123.96	156.96	174.1	44.204	57.717	85.616	99.524	125.68	138.94
59	51.166	71.165	108.62	127.11	161.09	178.72	45.134	58.951	87.488	101.72	128.53	142.12
60	52.342	72.845	111.29	130.27	165.23	183.35	46.064	60.185	89.36	103.92	131.39	145.3
61	53.519	74.527	113.97	133.43	169.37	187.98	46.994	61.418	91.233	106.12	134.24	148.48
62	54.698	76.212	116.65	136.6	173.52	192.63	47.924	62.652	93.105	108.31	137.09	151.66
63	55.878	77.9	119.33	139.77	177.68	197.28	48.854	63.886	94.977	110.51	139.94	154.85
64	57.059	79.589	122.01	142.95	181.84	201.94	49.785	65.12	96.849	112.71	142.8	158.03
65	58.242	81.281	124.7	146.13	186.01	206.6	50.715	66.354	98.722	114.91	145.65	161.21
66	59.425	82.974	127.39	149.32	190.19	211.27	51.645	67.587	100.59	117.1	148.5	164.39
67	60.609	84.669	130.08	152.51	194.36	215.94	52.575	68.821	102.47	119.3	151.36	167.57
68	61.794	86.366	132.78	155.7	198.54	220.62	53.505	70.055	104.34	121.5	154.21	170.76
69	62.98	88.064	135.48	158.89	202.73	225.3	54.435	71.289	106.21	123.7	157.06	173.94
70	64.167	89.763	138.18	162.08	206.91	229.98	55.365	72.523	108.08	125.89	159.91	177.12
71	65.354	91.463	140.88	165.28	211.1	234.67	56.295	73.757	109.96	128.09	162.77	180.3
72	66.542	93.163	143.58	168.48	215.3	239.36	57.226	74.991	111.83	130.29	165.62	183.48
73	67.73	94.865	146.28	171.68	219.49	244.05	58.156	76.224	113.7	132.49	168.47	186.67
74	68.919	96.567	148.99	174.89	223.69	248.75	59.086	77.458	115.57	134.68	171.33	189.85
75	70.109	98.27	151.69	178.09	227.89	253.45	60.016	78.692	117.45	136.88	174.18	193.03
76	71.299	99.973	154.4	181.3	232.09	258.15	60.946	79.926	119.32	139.08	177.03	196.21
77	72.489	101.68	157.11	184.51	236.29	262.85	61.876	81.16	121.19	141.28	179.88	199.39
78	73.68	103.38	159.82	187.72	240.5	267.55	62.806	82.394	123.06	143.47	182.74	202.58
79	74.872	105.09	162.53	190.93	244.71	272.26	63.737	83.628	124.93	145.67	185.59	205.76
80	76.063	106.79	165.24	194.14	248.91	276.96	64.667	84.861	126.81	147.87	188.44	208.94
81	77.255	108.5	167.95	197.35	253.12	281.67	65.597	86.095	128.68	150.07	191.3	212.12
82	78.447	110.2	170.66	200.56	257.33	286.38	66.527	87.329	130.55	152.27	194.15	215.3
83	79.639	111.91	173.37	203.78	261.55	291.09	67.457	88.563	132.42	154.46	197	218.49
84	80.832	113.62	176.08	206.99	265.76	295.8	68.387	89.797	134.3	156.66	199.86	221.67
85	82.025	115.32	178.8	210.2	269.97	300.51	69.317	91.031	136.17	158.86	202.71	224.85
86	83.218	117.03	181.51	213.42	274.19	305.23	70.247	92.265	138.04	161.06	205.56	228.03
87	84.411	118.74	184.22	216.64	278.4	309.94	71.178	93.498	139.91	163.25	208.41	231.21
88	85.605	120.45	186.94	219.85	282.62	314.66	72.108	94.732	141.79	165.45	211.27	234.4
89	86.798	122.15	189.65	223.07	286.83	319.37	73.038	95.966	143.66	167.65	214.12	237.58
90	87.993	123.86	192.37	226.29	291.05	324.09	73.968	97.2	145.53	169.85	216.97	240.76
91	89.187	125.57	195.08	229.5	295.27	328.8	74.898	98.434	147.4	172.04	219.83	243.94
92	90.381	127.28	197.8	232.72	299.49	333.52	75.828	99.668	149.28	174.24	222.68	247.12
93	91.576	128.99	200.52	235.94	303.7	338.24	76.758	100.9	151.15	176.44	225.53	250.31
94	92.77	130.69	203.23	239.16	307.92	342.95	77.689	102.14	153.02	178.64	228.39	253.49
95	93.965	132.4	205.95	242.37	312.14	347.67	78.619	103.37	154.89	180.83	231.24	256.67
96	95.16	134.11	208.67	245.59	316.36	352.39	79.549	104.6	156.76	183.03	234.09	259.85
97	96.354	135.82	211.38	248.81	320.58	357.11	80.479	105.84	158.64	185.23	236.94	263.03
98	97.549	137.53	214.1	252.03	324.8	361.83	81.409	107.07	160.51	187.43	239.8	266.22
99	98.744	139.24	216.82	255.25	329.02	366.55	82.339	108.3	162.38	189.62	242.65	269.4
100	99.939	140.94	219.53	258.47	333.24	371.26	83.269	109.54	164.25	191.82	245.5	272.58

